Radio Properties of RS Canum Venaticorum Variables in VLASS and RACS

We performed a systematic search for radio emission from RS Canum Venaticorum (RS CVn) binaries, selected from the International Variable Star Index (VSX) catalog, in the Very Large Array Sky Survey (VLASS; three epochs) and Rapid ASKAP Continuum Survey (RACS; two epochs) data. We detected 108 candidate radio-emitting RS CVn in at least one epoch. Several of these systems rank among the most radio-luminous RS CVn binaries reported to date. The radio and X-ray luminosities, obtained from cross-matching with the eROSITA and ROSAT X-ray catalogs, are consistent with the Guedel-Benz relation for magnetically active stars, but are also comparable to radio-luminous quiescent black hole X-ray binaries, indicating a potential for misidentification between these two classes. Analysis of optical, radio, and stellar properties indicates that optically bright RS CVn (i.e., those with at least one giant component) are radio-quieter and have periods that are consistent with lower coronal activity. However, two of these optically bright RS CVn systems show persistent and unusually high radio specific luminosities (>2e17 erg/s/Hz) across all observed epochs, showing that stellar activity can produce relatively persistent radio signals as bright as quiescent black hole binaries.

==> table3.txt <==
Title: Radio Properties of RS CVn Binaries in VLASS and RACS
Authors: Rao, Suhasini S., et al
Table: Radio and X-ray properties of the radio-detected RS CVn systems (Table 2)
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label               Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---        RSHindex            Source identifier
   9- 22 F14.10 deg        radioRAdeg          Right Ascension (J2000) from brightest radio detection; epoch listed under radioEpoch
  24- 37 F14.10 deg        radioDEdeg          Declination (J2000) from brightest radio detection; epoch listed under radioEpoch
  39- 46 A8     ---        radioEpoch          Survey epoch of the brightest radio detection
  48- 57 A10    ---        radioObsDate        Observation date of the brighest radio detection; epoch list under radioEpoch
  59- 64 F6.4   arcsec     radioOpticalSep     Positional offset between radio position and Gaia DR3 position
  66- 70 A5     mJy        VLASS-E1-FluxDens   [?=-] Flux density from VLASS Epoch 1
  72- 75 A4     mJy      e_VLASS-E1-FluxDens   [?=-] Standard error in flux density from VLASS Epoch 1
  77- 85 A9     10-7W/Hz   VLASS-E1-L          [?=-] Specific luminosity from VLASS Epoch 1(erg/s/Hz)
  87- 94 A8     10-7W/Hz e_VLASS-E1-L          [?=-] Standard error in specific luminosity from VLASS Epoch 1 (erg/s/Hz)
  96-100 A5     mJy        VLASS-E2-FluxDens   [?=-] Flux density from VLASS Epoch 2
 102-105 A4     mJy      e_VLASS-E2-FluxDens   [?=-] Standard error in flux density from VLASS Epoch 2
 107-115 A9     10-7W/Hz   VLASS-E2-L          [?=-] Specific luminosity from VLASS Epoch 2 (erg/s/Hz)
 117-124 A8     10-7W/Hz e_VLASS-E2-L          [?=-] Standard error in specific luminosity from VLASS Epoch 2 (erg/s/Hz)
 126-130 A5     mJy        VLASS-E3-FluxDens   [?=-] Flux density from VLASS Epoch 3
 132-135 A4     mJy      e_VLASS-E3-FluxDens   [?=-] Standard error in flux density from VLASS Epoch 3
 137-145 A9     10-7W/Hz   VLASS-E3-L          [?=-] Specific luminosity from VLASS Epoch 3 (erg/s/Hz)
 147-154 A8     10-7W/Hz e_VLASS-E3-L          [?=-] Standard error in specific luminosity from VLASS Epoch 3 (erg/s/Hz)
 156-160 A5     mJy        RACS-E1-FluxDens    [?=-] Flux density from RACS Epoch 1
 162-165 A4     mJy      e_RACS-E1-FluxDens    [?=-] Standard error in flux density from RACS Epoch 1
 167-175 A9     10-7W/Hz   RACS-E1-L           [?=-] Specific luminosity from RACS Epoch 1 (erg/s/Hz)
 177-184 A8     10-7W/Hz e_RACS-E1-L           [?=-] Standard error in specific luminosity from RACS Epoch 1 (erg/s/Hz)
 186-190 A5     mJy        RACS-E2-FluxDens    [?=-] Flux density from RACS Epoch 2
 192-195 A4     mJy      e_RACS-E2-FluxDens    [?=-] Standard error in flux density from RACS Epoch 2
 197-204 A8     10-7W/Hz   RACS-E2-L           [?=-] Specific luminosity from RACS Epoch 2 (erg/s/Hz)
 206-213 A8     10-7W/Hz e_RACS-E2-L           [?=-] Standard error in specific luminosity from RACS Epoch 2 (erg/s/Hz)
 215-222 A8     mW/m2      eRASS1-softFlux     [?=-] Flux in the (0.2-2.3 keV) soft band from eRASS1 (erg/s/cm2)
 224-231 A8     10-7W      eRASS1-softL        [?=-] Unabsorbed (corrected using the derived NH) luminosity in the (0.2-2.3 keV) soft band from eRASS1 (erg/s)
 233-240 A8     mW/m2      eRASS1-hardFlux     [?=-] Flux in the (2.3-5.0 keV) hard band from eRASS1 (erg/s/cm2)
 242-249 A8     10-7W      eRASS1-hardL        [?=-] Unabsorbed (corrected using the derived NH) luminosity in the (2.3-5.0 keV) hard band from eRASS1 (erg/s)
 251-258 A8     mW/m2      2RXS-softFlux       [?=-] Flux in the (0.2-2.3 keV) soft band from 2RXS (erg/s/cm2)
 260-267 A8     10-7W      2RXS-softL          [?=-] Unabsorbed (corrected using the derived NH) luminosity in the (0.2-2.3 keV) soft band from 2RXS (erg/s)
 269-276 A8     mW/m2      2RXS-hardFlux       [?=-] Flux in the (2.3-5.0 keV) hard band from 2RXS (erg/s/cm2)
 278-285 A8     10-7W      2RXS-hardL          [?=-] Unabsorbed (corrected using the derived NH) luminosity in the (2.3-5.0 keV) hard band from 2RXS (erg/s)
 287-294 A8     cm-2       NH                  Hydrogen column density calculated from AV (see Table 1)
 296-299 F4.1   ---        VariabilityIndex    Ratio of the maximum radio luminosity to the minimum radio luminosity (including non-detection upperlimits)
--------------------------------------------------------------------------------
Note (1):   Empty cells indicate the source is not in the footprint of a given X-ray survey or radio survey epoch
--------------------------------------------------------------------------------
RSH2    354.3923951908  46.4555789246 VLASS E2 2021-12-04 0.0689 0.83  0.15 6.67e+14  1.17e+14 3.86  0.12 3.11e+15  9.75e+13 0.44  0.13 3.51e+14  1.04e+14 -     -    -         -        -     -    -        -        -        -        -        -        6.47e-11 5.20e+26 1.10e-11 8.84e+25 0.00e+00  6.0 
RSH3    330.1519319857  -2.7408636391 VLASS E1 2017-09-28 0.0620 3.42  0.17 1.83e+17  9.27e+15 2.75  0.17 1.47e+17  9.30e+15 0.99  0.15 5.31e+16  8.17e+15 -     -    -         -        -     -    -        -        -        -        -        -        6.33e-11 3.38e+28 1.08e-11 5.74e+27 7.51e+20  3.4 
RSH8     51.6470724155  28.7154580074 RACS E1  2019-04-22 3.9184 25.54 0.14 7.81e+16  1.09e+15 4.76  0.12 1.45e+16  4.02e+14 9.12  0.13 2.79e+16  5.31e+14 32.29 0.78 9.87e+16  2.70e+15 8.04  0.22 2.46e+16 7.52e+14 -        -        -        -        3.67e-11 1.12e+27 6.24e-12 1.91e+26 0.00e+00  6.8 
RSH9     42.1835088753  31.1142774447 VLASS E1 2019-03-26 0.1511 6.7   0.13 1.38e+16  2.81e+14 4.45  0.12 9.16e+15  2.63e+14 3.14  0.13 6.46e+15  2.69e+14 -     -    -         -        -     -    -        -        -        -        -        -        4.24e-11 8.74e+26 7.21e-12 1.49e+26 0.00e+00  2.1 
RSH13    76.5503982511  59.0212230068 VLASS E1 2017-10-11 0.2763 0.74  0.11 4.16e+16  6.32e+15 0.28  0.16 1.55e+16  8.89e+15 0.3   0.13 1.65e+16  7.01e+15 -     -    -         -        -     -    -        -        -        -        -        -        4.18e-12 2.33e+27 7.09e-13 3.96e+26 1.74e+20  1.2 
RSH17   203.6998786885  37.1823602687 VLASS E3 2023-02-26 0.0518 9.68  0.12 2.55e+16  3.71e+14 17.75 0.14 4.67e+16  5.33e+14 17.98 0.13 4.73e+16  5.19e+14 -     -    -         -        -     -    -        -        -        -        -        -        1.65e-11 4.35e+26 2.80e-12 7.38e+25 0.00e+00  1.9 
RSH18   200.3839895100  38.8803400047 VLASS E2 2020-09-21 0.0581 0.04  0.15 7.20e+14  2.37e+15 2.97  0.15 4.84e+16  2.39e+15 0.66  0.12 1.07e+16  1.97e+15 -     -    -         -        -     -    -        -        -        -        -        -        8.04e-12 1.31e+27 1.37e-12 2.22e+26 0.00e+00  4.5 
RSH19   194.7654037738  47.1513358505 VLASS E1 2019-04-15 0.4700 2.74  0.17 1.01e+17  6.38e+15 1.33  0.16 4.92e+16  5.80e+15 1.06  0.13 3.94e+16  4.87e+15 -     -    -         -        -     -    -        -        -        -        -        -        2.63e-12 9.74e+26 4.47e-13 1.65e+26 0.00e+00  2.6 
RSH31   218.5646486001 -60.4080128471 RACS E2  2022-04-10 1.8321 -     -    -         -        -     -    -         -        -     -    -         -        2.17  0.41 2.34e+16  4.46e+15 5.38  0.81 5.81e+16 8.74e+15 1.01e-11 1.09e+27 2.70e-12 2.91e+26 6.21e-12 6.71e+26 1.06e-12 1.14e+26 4.33e+19  2.5 
RSH33   209.3908861811 -31.6531766593 VLASS E2 2020-11-03 0.0658 0.97  0.15 1.85e+16  2.82e+15 10.81 0.16 2.05e+17  3.23e+15 2.2   0.14 4.18e+16  2.72e+15 5.6   0.31 1.06e+17  5.94e+15 0.51  0.62 9.70e+15 1.17e+16 3.94e-12 7.48e+26 1.72e-12 3.26e+26 2.84e-12 5.40e+26 4.83e-13 9.17e+25 1.44e+20 11.1 
RSH35    19.1506245943  -2.5007191442 VLASS E2 2020-08-05 0.0514 3.03  0.16 2.03e+16  1.08e+15 4.45  0.19 2.98e+16  1.36e+15 0.17  0.14 1.15e+15  9.28e+14 -     -    -         -        -     -    -        -        -        -        -        -        2.46e-11 1.65e+27 4.18e-12 2.80e+26 0.00e+00  6.4 
RSH40   287.1063365233  52.4253696287 VLASS E3 2024-05-20 0.0307 1.78  0.13 1.11e+16  8.26e+14 0.52  0.15 3.26e+15  9.13e+14 6.22  0.12 3.88e+16  9.06e+14 -     -    -         -        -     -    -        -        -        -        -        -        8.05e-12 5.03e+26 1.37e-12 8.54e+25 0.00e+00  8.5 
RSH42   305.3879231813  32.3142745496 VLASS E1 2019-06-07 0.0596 0.77  0.13 4.61e+16  7.53e+15 0.09  0.14 5.26e+15  8.11e+15 -0.22 0.13 -1.29e+16 7.65e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.92e-12 1.14e+27 3.26e-13 1.94e+26 7.62e+19  1.2 
RSH45   183.9227437923  72.5509280137 VLASS E3 2023-02-23 0.3939 0.27  0.13 7.12e+15  3.44e+15 0.38  0.15 1.01e+16  3.92e+15 5.4   0.12 1.44e+17  3.38e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.04e-11 2.76e+27 1.76e-12 4.69e+26 0.00e+00  8.3 
RSH46   263.1702968177  74.2275573122 VLASS E3 2023-04-24 0.1612 0.72  0.12 6.37e+15  1.16e+15 2.84  0.15 2.51e+16  2.05e+15 5.38  0.14 4.75e+16  3.18e+15 -     -    -         -        -     -    -        -        -        -        -        -        8.01e-12 7.08e+26 1.36e-12 1.20e+26 0.00e+00  7.5 
RSH52   110.3867186279  26.1591960965 VLASS E1 2019-04-19 0.0601 3.65  0.14 9.54e+17  4.44e+16 1.59  0.12 4.14e+17  3.31e+16 2.08  0.17 5.44e+17  4.65e+16 -     -    -         -        -     -    -        -        2.36e-12 6.18e+27 7.37e-13 1.93e+27 2.65e-12 6.92e+27 4.50e-13 1.17e+27 2.02e+20  2.3 
RSH53   115.8284418145  28.8823798090 VLASS E1 2019-04-13 0.3690 54.94 0.14 8.94e+16  2.03e+15 11.09 0.12 1.80e+16  4.50e+14 31.73 0.25 5.16e+16  1.23e+15 2.41  0.85 3.93e+15  1.39e+15 2.89  0.24 4.71e+15 4.03e+14 5.70e-11 9.26e+26 2.62e-11 4.26e+26 5.03e-11 8.18e+26 8.54e-12 1.39e+26 0.00e+00 19.0 
RSH59   141.2030725544 -23.8262031709 RACS E1  2019-04-25 3.1903 0.88  0.16 1.19e+16  2.13e+15 1.74  0.13 2.35e+16  1.79e+15 0.44  0.14 5.92e+15  1.94e+15 1.82  0.23 2.47e+16  3.08e+15 0.59  0.15 8.03e+15 2.07e+15 8.29e-12 1.12e+27 2.03e-12 2.76e+26 1.22e-11 1.66e+27 2.07e-12 2.81e+26 0.00e+00  2.5 
RSH65   331.2364279617  47.2348134091 VLASS E3 2024-06-30 0.1356 1.73  0.13 4.28e+16  3.36e+15 0.26  0.14 6.36e+15  3.36e+15 2.54  0.12 6.27e+16  3.08e+15 -     -    -         -        -     -    -        -        -        -        -        -        9.24e-12 2.28e+27 1.57e-12 3.88e+26 0.00e+00  3.7 
RSH69   233.0968920094  -8.5336483432 VLASS E3 2023-03-19 0.1627 1.01  0.14 5.53e+16  7.81e+15 1.69  0.18 9.26e+16  9.69e+15 2.43  0.18 1.33e+17  1.01e+16 0.59  0.28 3.24e+16  1.55e+16 1.72  0.18 9.40e+16 9.65e+15 3.51e-12 1.92e+27 1.45e-12 7.95e+26 1.95e-12 1.06e+27 3.31e-13 1.81e+26 9.09e+20  2.4 
RSH72   120.6488301999  57.2733546899 VLASS E2 2020-10-13 0.3521 0.76  0.11 9.00e+15  1.33e+15 3.14  0.14 3.72e+16  1.63e+15 0.9   0.11 1.07e+16  1.32e+15 -     -    -         -        -     -    -        -        -        -        -        -        8.62e-12 1.02e+27 1.46e-12 1.74e+26 0.00e+00  4.1 
RSH74    96.4150459818 -72.0423277396 RACS E2  2022-04-20 3.9766 -     -    -         -        -     -    -         -        -     -    -         -        0.37  0.19 3.85e+16  1.91e+16 1.7   0.25 1.75e+17 2.57e+16 1.84e-12 1.90e+27 7.95e-13 8.18e+26 1.36e-12 1.40e+27 2.31e-13 2.37e+26 1.66e+20  1.8 
RSH75   318.6297837119 -30.7577476334 VLASS E3 2024-10-04 0.1806 0.16  0.17 4.12e+15  4.27e+15 1.15  0.13 2.91e+16  3.20e+15 2.19  0.13 5.51e+16  3.32e+15 -0.47 0.35 -1.18e+16 8.81e+15 1.09  0.18 2.76e+16 4.64e+15 -        -        -        -        3.33e-12 8.38e+26 5.65e-13 1.42e+26 0.00e+00  2.6 
RSH76   318.7192017554 -31.1842196279 VLASS E3 2024-10-04 0.6915 0.36  0.16 1.25e+16  5.62e+15 0.44  0.12 1.50e+16  4.19e+15 0.77  0.13 2.63e+16  4.39e+15 -     -    -         -        -     -    -        -        -        -        -        -        2.57e-12 8.82e+26 4.36e-13 1.50e+26 0.00e+00  1.3 
RSH78    85.3615617948   3.7779824248 VLASS E1 2017-12-30 0.8635 0.85  0.13 2.31e+16  3.46e+15 0.48  0.15 1.31e+16  3.96e+15 0.41  0.15 1.10e+16  4.15e+15 -     -    -         -        -     -    -        -        3.64e-12 9.88e+26 6.41e-13 1.74e+26 4.08e-12 1.11e+27 6.93e-13 1.88e+26 0.00e+00  1.2 
RSH81    90.6682382231  -0.8602938587 VLASS E1 2018-01-05 0.0578 6.41  0.15 1.25e+17  3.05e+15 0.33  0.17 6.40e+15  3.26e+15 0.39  0.15 7.62e+15  2.93e+15 -     -    -         -        -     -    -        -        5.74e-12 1.12e+27 1.26e-12 2.46e+26 5.80e-12 1.13e+27 9.85e-13 1.92e+26 0.00e+00  8.5 
RSH82   349.2218004714  25.7195377261 VLASS E2 2021-11-09 0.0406 0.43  0.13 1.36e+16  4.13e+15 1.79  0.13 5.69e+16  4.12e+15 0.22  0.12 6.84e+15  3.92e+15 -     -    -         -        -     -    -        -        -        -        -        -        4.13e-12 1.31e+27 7.01e-13 2.23e+26 0.00e+00  2.9 
RSH83   358.7704285442  28.6338682747 VLASS E1 2019-06-13 0.0254 15.48 0.14 2.83e+16  2.80e+14 7.06  0.12 1.29e+16  2.32e+14 4.27  0.14 7.83e+15  2.55e+14 4.46  0.62 8.17e+15  1.13e+15 1.76  0.3  3.23e+15 5.50e+14 -        -        -        -        6.64e-11 1.22e+27 1.13e-11 2.07e+26 0.00e+00  8.8 
RSH84   343.2588652141  16.8412733256 RACS E2  2022-04-14 1.7638 -     -    -         -        -     -    -         -        -     -    -         -        -2.49 1.51 -2.88e+16 1.75e+16 11.31 0.54 1.31e+17 6.46e+15 -        -        -        -        1.76e-11 2.04e+27 2.99e-12 3.46e+26 0.00e+00  1.5 
RSH86   335.6352914966  30.3573063003 VLASS E2 2021-10-02 0.4540 0.29  0.14 4.94e+15  2.41e+15 1.07  0.12 1.81e+16  2.05e+15 0.64  0.12 1.07e+16  2.07e+15 -     -    -         -        -     -    -        -        -        -        -        -        5.82e-12 9.81e+26 9.89e-13 1.67e+26 0.00e+00  1.7 
RSH91    20.7370257529   7.4205789908 VLASS E2 2020-08-17 0.0263 2.48  0.13 6.15e+15  3.27e+14 6.61  0.17 1.64e+16  4.28e+14 3.02  0.13 7.48e+15  3.18e+14 2.4   0.43 5.94e+15  1.05e+15 2.96  0.18 7.34e+15 4.37e+14 -        -        -        -        3.19e-11 7.89e+26 5.41e-12 1.34e+26 0.00e+00  2.8 
RSH95    24.2873622351  20.6999756630 VLASS E3 2024-06-29 0.1629 0.43  0.15 1.20e+16  4.28e+15 0.41  0.13 1.13e+16  3.53e+15 3.25  0.13 9.00e+16  3.64e+15 -     -    -         -        -     -    -        -        -        -        -        -        8.73e-13 2.42e+26 1.48e-13 4.11e+25 0.00e+00  5.1 
RSH101  290.6679575072 -20.6435600762 VLASS E2 2022-02-06 0.0491 0.33  0.17 2.23e+15  1.19e+15 4.46  0.14 3.03e+16  9.64e+14 0.55  0.15 3.76e+15  1.03e+15 -     -    -         -        -     -    -        -        -        -        -        -        8.74e-12 5.94e+26 1.49e-12 1.01e+26 0.00e+00  5.9 
RSH106  242.4085772782   5.8768062564 VLASS E2 2021-09-30 0.5175 0.34  0.17 1.49e+16  7.53e+15 0.68  0.12 2.99e+16  5.39e+15 0.17  0.15 7.39e+15  6.53e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.41e-12 6.22e+26 2.39e-13 1.06e+26 3.82e+20  1.0 
RSH107   54.1968788460   0.5867550256 VLASS E2 2020-09-05 0.2840 14.49 0.14 1.50e+16  1.50e+14 30.54 0.17 3.17e+16  1.86e+14 7.07  0.14 7.33e+15  1.45e+14 17.82 0.46 1.85e+16  4.74e+14 28.08 0.2  2.91e+16 2.17e+14 6.45e-11 6.68e+26 3.92e-11 4.06e+26 1.28e-10 1.33e+27 2.17e-11 2.25e+26 0.00e+00  4.3 
RSH108   30.9458406045  35.5911970659 VLASS E2 2021-11-04 0.2089 0.61  0.13 2.82e+16  6.09e+15 1.49  0.11 6.87e+16  5.27e+15 0.6   0.13 2.74e+16  5.80e+15 -     -    -         -        -     -    -        -        -        -        -        -        6.61e-12 3.05e+27 1.12e-12 5.17e+26 1.10e+19  2.4 
RSH110  163.9310075256  60.4693076405 VLASS E1 2017-11-27 0.1089 28.79 0.13 1.19e+18  8.68e+15 1.58  0.15 6.53e+16  6.26e+15 8.43  0.12 3.48e+17  5.49e+15 -     -    -         -        -     -    -        -        -        -        -        -        5.80e-12 2.39e+27 9.85e-13 4.06e+26 0.00e+00 18.2 
RSH111  143.4436861184  62.8275634045 VLASS E3 2023-02-16 0.5178 4.38  0.12 7.05e+16  2.04e+15 1.25  0.14 2.01e+16  2.27e+15 8.94  0.14 1.44e+17  2.40e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.36e-11 2.19e+27 2.31e-12 3.72e+26 0.00e+00  7.2 
RSH112  155.4470405689  60.9128387613 VLASS E1 2017-09-18 0.3654 1.0   0.14 4.93e+16  7.05e+15 0.4   0.15 1.96e+16  7.17e+15 0.12  0.13 5.65e+15  6.20e+15 -     -    -         -        -     -    -        -        -        -        -        -        2.46e-12 1.21e+27 4.18e-13 2.05e+26 1.54e+19  1.6 
RSH116  183.3360785158  -9.0798064049 VLASS E2 2022-02-16 0.5028 0.48  0.18 1.26e+16  4.83e+15 10.09 0.15 2.66e+17  7.75e+15 0.41  0.15 1.09e+16  3.88e+15 -     -    -         -        -     -    -        -        2.96e-12 7.82e+26 6.09e-13 1.61e+26 2.67e-12 7.04e+26 4.53e-13 1.20e+26 0.00e+00 13.8 
RSH121   83.9298333031 -29.9282873177 VLASS E2 2022-02-07 0.0770 0.43  0.15 4.32e+16  1.49e+16 1.28  0.13 1.29e+17  1.35e+16 -0.16 0.14 -1.57e+16 1.42e+16 -     -    -         -        -     -    -        -        9.12e-13 9.21e+26 3.01e-13 3.04e+26 1.28e-12 1.30e+27 2.18e-13 2.20e+26 1.78e+20  1.8 
RSH126  183.0612156901  68.8832675283 VLASS E3 2023-02-15 0.3009 1.84  0.13 9.04e+16  6.53e+15 0.75  0.17 3.70e+16  8.31e+15 2.57  0.13 1.27e+17  6.37e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.09e-12 5.38e+26 1.86e-13 9.14e+25 0.00e+00  3.0 
RSH141  116.3183573253  20.3876139331 VLASS E3 2024-05-04 0.7911 0.01  0.12 1.66e+15  3.32e+16 0.07  0.13 2.01e+16  3.50e+16 0.83  0.13 2.31e+17  3.68e+16 -     -    -         -        -     -    -        -        6.93e-13 1.92e+27 1.17e-13 3.25e+26 3.52e-13 9.77e+26 5.98e-14 1.66e+26 1.39e+20  1.4 
RSH144  198.2232760563   8.3930242848 VLASS E1 2019-05-15 0.1621 4.0   0.14 2.28e+17  8.64e+15 1.67  0.15 9.50e+16  8.51e+15 1.13  0.16 6.43e+16  9.03e+15 -     -    -         -        -     -    -        -        4.65e-12 2.65e+27 3.38e-12 1.93e+27 2.26e-12 1.29e+27 3.83e-13 2.19e+26 1.54e+20  3.5 
RSH148  252.4358382509 -36.4062599860 VLASS E2 2022-02-04 0.0699 0.35  0.15 1.59e+16  6.83e+15 1.33  0.12 6.00e+16  5.47e+15 0.24  0.15 1.08e+16  6.64e+15 -     -    -         -        -     -    -        -        4.52e-12 2.04e+27 1.78e-12 8.03e+26 2.05e-12 9.27e+26 3.49e-13 1.57e+26 3.37e+20  1.8 
RSH160   10.9537706372  18.7810955226 VLASS E1 2019-05-10 0.3706 2.05  0.26 4.75e+17  6.03e+16 1.93  0.11 4.49e+17  2.76e+16 0.32  0.15 7.53e+16  3.48e+16 -     -    -         -        -     -    -        -        -        -        -        -        5.19e-13 1.20e+27 8.81e-14 2.05e+26 4.93e+20  2.7 
RSH167   20.5645599678  20.3583919958 VLASS E3 2024-06-02 0.1002 0.34  0.14 2.79e+16  1.16e+16 0.84  0.11 6.82e+16  9.35e+15 1.64  0.13 1.34e+17  1.10e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.82e-12 1.49e+27 3.09e-13 2.52e+26 5.70e+20  2.3 
RSH168   24.1158864948  25.1431207897 VLASS E2 2021-12-11 0.1054 0.71  0.14 4.04e+16  8.25e+15 7.1   0.12 4.07e+17  7.91e+15 3.16  0.13 1.81e+17  7.49e+15 3.52  0.25 2.01e+17  1.43e+16 0.45  0.38 2.58e+16 2.20e+16 -        -        -        -        6.42e-12 3.68e+27 1.09e-12 6.25e+26 1.03e+21  9.9 
RSH178   59.9031545414 -39.8876753206 VLASS E2 2022-02-13 0.1546 0.81  0.17 1.85e+16  3.79e+15 2.76  0.17 6.29e+16  3.92e+15 0.28  0.16 6.30e+15  3.72e+15 -     -    -         -        -     -    -        -        3.47e-12 7.88e+26 1.12e-12 2.54e+26 -        -        -        -        0.00e+00  3.4 
RSH190   80.7282244305   8.9679474290 VLASS E1 2017-10-02 0.3186 1.08  0.13 1.07e+17  1.33e+16 0.63  0.13 6.27e+16  1.34e+16 0.56  0.13 5.60e+16  1.32e+16 -     -    -         -        -     -    -        -        1.37e-12 1.36e+27 6.04e-13 5.98e+26 3.29e-12 3.26e+27 5.59e-13 5.54e+26 7.98e+20  1.6 
RSH197   91.0624759820  12.7642108545 VLASS E1 2017-10-14 0.1519 8.7   0.11 2.75e+18  6.65e+16 5.84  0.19 1.85e+18  6.99e+16 5.63  0.13 1.78e+18  5.55e+16 2.69  0.41 8.51e+17  1.30e+17 4.24  0.2  1.34e+18 6.80e+16 8.76e-12 2.77e+28 4.19e-12 1.33e+28 4.61e-12 1.46e+28 7.82e-13 2.48e+27 1.02e+21  3.2 
RSH217  119.7410241423 -35.3714092170 VLASS E3 2024-09-22 0.2487 0.03  0.17 1.80e+15  1.11e+16 0.65  0.15 4.26e+16  9.65e+15 1.05  0.13 6.85e+16  8.48e+15 -     -    -         -        -     -    -        -        1.32e-12 8.60e+26 1.93e-13 1.25e+26 1.14e-12 7.41e+26 1.94e-13 1.26e+26 5.85e+20  1.4 
RSH226  132.5812747451 -28.9440986867 VLASS E3 2023-06-19 0.0835 0.89  0.12 6.14e+17  8.16e+16 0.17  0.15 1.16e+17  1.02e+17 1.17  0.13 8.04e+17  9.23e+16 -     -    -         -        -     -    -        -        1.91e-12 1.31e+28 6.71e-13 4.60e+27 7.09e-13 4.86e+27 1.20e-13 8.26e+26 5.57e+20  1.6 
RSH238  159.9958559935  13.4560102924 VLASS E2 2020-08-18 0.1116 1.38  0.16 9.02e+16  1.08e+16 3.93  0.26 2.57e+17  1.71e+16 0.84  0.28 5.49e+16  1.87e+16 0.27  0.48 1.75e+16  3.16e+16 2.13  0.23 1.39e+17 1.52e+16 8.91e-13 5.84e+26 -        -        1.37e-12 8.99e+26 2.33e-13 1.53e+26 3.08e+19  2.9 
RSH242  173.4039636269   7.8576326036 VLASS E1 2018-01-03 0.4764 1.63  0.14 1.73e+17  1.54e+16 -0.09 0.15 -9.02e+15 1.64e+16 0.1   0.14 1.04e+16  1.53e+16 -     -    -         -        -     -    -        -        5.14e-13 5.45e+26 7.02e-14 7.45e+25 1.15e-12 1.22e+27 1.95e-13 2.06e+26 2.93e+20  2.3 
RSH248  188.9889859066  13.4900658770 VLASS E3 2024-06-10 0.2679 -0.19 0.14 -9.53e+15 7.03e+15 0.3   0.14 1.53e+16  6.97e+15 1.2   0.13 6.13e+16  6.52e+15 -     -    -         -        -     -    -        -        1.77e-12 9.03e+26 6.92e-13 3.53e+26 2.30e-12 1.17e+27 3.91e-13 1.99e+26 4.62e+19  1.8 
RSH250  196.3715480045  12.8264919827 VLASS E3 2024-06-25 0.2055 0.33  0.13 3.91e+16  1.55e+16 2.5   0.12 2.99e+17  1.45e+16 5.61  0.13 6.72e+17  1.74e+16 0.91  0.29 1.09e+17  3.52e+16 0.97  0.15 1.16e+17 1.77e+16 4.97e-13 5.96e+26 1.32e-13 1.58e+26 7.52e-13 9.00e+26 1.28e-13 1.53e+26 0.00e+00  8.7 
RSH258  225.5298620536 -12.0313703377 VLASS E1 2018-01-01 0.0287 13.4  0.21 6.82e+17  1.20e+16 0.46  0.14 2.32e+16  7.14e+15 3.12  0.14 1.59e+17  7.19e+15 -     -    -         -        -     -    -        -        1.33e-12 6.76e+26 4.00e-13 2.04e+26 1.21e-12 6.19e+26 2.06e-13 1.05e+26 8.93e+20 19.1 
RSH263  234.1434483667  12.3248733699 VLASS E1 2019-04-11 0.4006 1.38  0.15 1.35e+17  1.43e+16 0.68  0.14 6.60e+16  1.37e+16 0.72  0.13 7.08e+16  1.25e+16 -     -    -         -        -     -    -        -        -        -        -        -        6.61e-13 6.46e+26 1.12e-13 1.10e+26 2.31e+20  2.0 
RSH266  237.1705152961  -3.1791387015 VLASS E1 2019-04-24 0.2014 3.4   0.14 9.46e+17  4.15e+16 1.76  0.15 4.90e+17  4.14e+16 0.62  0.15 1.72e+17  4.17e+16 -     -    -         -        -     -    -        -        -        -        -        -        4.80e-13 1.33e+27 8.14e-14 2.27e+26 1.85e+21  4.6 
RSH289  266.6056248422   3.9798767668 VLASS E2 2021-11-24 0.1052 0.04  0.23 6.06e+14  3.75e+15 9.72  0.18 1.59e+17  2.91e+15 -0.03 0.19 -4.17e+14 3.06e+15 -     -    -         -        -     -    -        -        -        -        -        -        9.19e-13 1.51e+26 1.56e-13 2.56e+25 0.00e+00 10.4 
RSH291  271.8505293021  19.7062521487 VLASS E1 2019-03-23 0.1310 1.29  0.13 8.96e+16  9.33e+15 1.09  0.13 7.56e+16  9.17e+15 0.42  0.13 2.92e+16  8.69e+15 -     -    -         -        -     -    -        -        -        -        -        -        3.97e-12 2.75e+27 6.73e-13 4.67e+26 1.54e+19  2.1 
RSH297  287.8948076461 -34.5858556856 VLASS E3 2023-06-04 0.4254 0.85  0.11 4.71e+16  5.86e+15 0.42  0.15 2.33e+16  8.35e+15 0.97  0.12 5.42e+16  6.86e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.24e-12 6.92e+26 2.11e-13 1.17e+26 5.16e+20  1.3 
RSH300  292.1332710348 -35.1329683759 VLASS E3 2023-06-04 0.5107 0.84  0.13 3.90e+16  5.85e+15 0.08  0.15 3.75e+15  6.90e+15 3.34  0.13 1.55e+17  6.01e+15 -     -    -         -        -     -    -        -        -        -        -        -        3.71e-12 1.71e+27 6.29e-13 2.91e+26 1.12e+21  4.5 
RSH310  304.7627139176 -14.0347736192 VLASS E3 2023-03-26 0.8501 1.3   0.15 6.74e+16  7.92e+15 0.12  0.16 6.32e+15  8.51e+15 2.9   0.13 1.51e+17  6.95e+15 -     -    -         -        -     -    -        -        -        -        -        -        4.10e-12 2.13e+27 6.96e-13 3.62e+26 5.70e+20  3.5 
RSH312  307.1761789032  -9.7215671242 VLASS E3 2023-03-26 0.5578 0.24  0.13 3.58e+16  1.96e+16 0.62  0.18 9.42e+16  2.78e+16 0.92  0.16 1.39e+17  2.48e+16 -     -    -         -        -     -    -        -        -        -        -        -        5.65e-13 8.59e+26 9.60e-14 1.46e+26 6.48e+20  1.4 
RSH316  311.4035140046 -39.8325317842 VLASS E2 2020-10-26 0.5407 0.19  0.12 1.77e+16  1.15e+16 1.02  0.14 9.62e+16  1.29e+16 0.52  0.14 4.86e+16  1.36e+16 -     -    -         -        -     -    -        -        -        -        -        -        3.65e-12 3.43e+27 6.19e-13 5.82e+26 6.04e+20  1.7 
RSH325  320.1834800382 -54.6328547335 RACS E2  2022-04-02 0.9095 -     -    -         -        -     -    -         -        -     -    -         -        -0.06 0.32 -2.92e+15 1.55e+16 1.6   0.24 7.68e+16 1.17e+16 1.49e-12 7.12e+26 4.49e-13 2.15e+26 6.16e-13 2.95e+26 1.05e-13 5.01e+25 7.38e+19  1.0 
RSH331  335.1246974294  -1.6661951118 VLASS E2 2020-07-17 0.0728 0.44  0.16 2.27e+17  7.96e+16 0.91  0.17 4.68e+17  8.91e+16 0.66  0.15 3.38e+17  7.67e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        6.78e+20  1.2 
RSH334  349.3061935453   5.8521451344 VLASS E1 2017-10-23 0.1998 2.11  0.13 4.63e+17  2.98e+16 1.03  0.18 2.26e+17  3.97e+16 0.31  0.15 6.75e+16  3.35e+16 -     -    -         -        -     -    -        -        -        -        -        -        7.97e-13 1.75e+27 1.35e-13 2.97e+26 8.93e+20  2.8 
RSH337  140.7233808056 -13.8224139180 VLASS E1 2019-04-12 0.1759 0.84  0.16 5.53e+16  1.05e+16 0.81  0.15 5.32e+16  9.90e+15 -0.14 0.15 -9.12e+15 9.76e+15 -     -    -         -        -     -    -        -        2.26e-12 1.49e+27 7.82e-13 5.15e+26 5.61e-12 3.69e+27 9.52e-13 6.27e+26 9.32e+19  1.1 
RSH339  217.2541388093  12.1228058393 VLASS E2 2021-10-01 0.5648 -0.06 0.14 -9.61e+14 2.31e+15 5.8   0.14 9.56e+16  2.46e+15 0.01  0.13 1.99e+14  2.18e+15 -     -    -         -        -     -    -        -        -        -        -        -        2.50e-12 4.12e+26 4.24e-13 7.00e+25 0.00e+00  8.8 
RSH342  195.9412417938  28.6225622544 VLASS E2 2020-10-09 0.1699 -0.06 0.11 -3.25e+15 5.82e+15 1.06  0.13 5.78e+16  7.09e+15 0.12  0.12 6.34e+15  6.25e+15 -     -    -         -        -     -    -        -        -        -        -        -        4.51e-13 2.45e+26 7.67e-14 4.16e+25 0.00e+00  2.0 
RSH351  251.7642854358   9.7661516827 VLASS E1 2019-06-12 0.1573 1.92  0.13 3.68e+17  2.65e+16 0.29  0.12 5.56e+16  2.33e+16 0.04  0.14 7.99e+15  2.69e+16 -     -    -         -        -     -    -        -        -        -        -        -        3.66e-13 7.03e+26 6.22e-14 1.19e+26 4.02e+20  3.2 
RSH356  353.0193106754  32.4655891353 VLASS E2 2021-10-13 0.0687 0.51  0.12 2.02e+17  4.89e+16 1.21  0.12 4.82e+17  4.87e+16 -0.25 0.13 -9.89e+16 5.00e+16 -     -    -         -        -     -    -        -        -        -        -        -        3.91e-13 1.55e+27 6.64e-14 2.64e+26 6.93e+20  2.0 
RSH358  103.3259122496  72.7615484073 VLASS E3 2023-02-17 0.5362 0.99  0.12 5.00e+17  6.87e+16 0.12  0.16 6.07e+16  7.94e+16 2.2   0.13 1.11e+18  9.84e+16 -     -    -         -        -     -    -        -        -        -        -        -        2.15e-13 1.08e+27 3.66e-14 1.84e+26 8.32e+20  2.8 
RSH362    9.2998101235  44.2164090651 VLASS E3 2024-06-30 0.6531 0.01  0.13 3.44e+15  5.47e+16 0.28  0.13 1.16e+17  5.29e+16 0.69  0.13 2.81e+17  5.55e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.66e-12 6.79e+27 2.82e-13 1.15e+27 4.00e+20  1.1 
RSH370    5.3458997961  33.7102743049 VLASS E3 2024-07-13 0.2263 0.25  0.13 2.15e+16  1.09e+16 0.29  0.12 2.49e+16  9.94e+15 0.6   0.11 5.15e+16  9.56e+15 -     -    -         -        -     -    -        -        -        -        -        -        7.58e-13 6.53e+26 1.29e-13 1.11e+26 2.77e+20  1.0 
RSH373   35.3888674948  34.0792202546 VLASS E2 2021-11-04 0.4578 -0.06 0.15 -2.86e+15 7.56e+15 0.64  0.12 3.21e+16  6.12e+15 0.56  0.13 2.79e+16  6.34e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.16e-12 5.77e+26 1.96e-13 9.81e+25 3.09e+20  1.0 
RSH374   48.8828645088  26.0804130848 VLASS E1 2019-03-15 0.2681 1.02  0.13 1.88e+17  2.43e+16 0.35  0.11 6.38e+16  2.11e+16 0.58  0.12 1.07e+17  2.19e+16 -     -    -         -        -     -    -        -        -        -        -        -        7.23e-13 1.34e+27 1.23e-13 2.27e+26 1.79e+21  1.8 
RSH376   60.0243245103  39.6934585141 VLASS E1 2019-04-13 0.1152 1.93  0.25 2.24e+17  2.92e+16 1.25  0.19 1.45e+17  2.23e+16 0.36  0.2  4.19e+16  2.32e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.09e-12 1.26e+27 1.85e-13 2.14e+26 2.38e+21  1.9 
RSH378   61.9762643853  35.4636801358 VLASS E2 2021-11-04 0.0268 0.68  0.15 1.33e+17  2.91e+16 3.67  0.11 7.14e+17  2.41e+16 0.64  0.12 1.25e+17  2.29e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.60e-12 3.11e+27 2.72e-13 5.28e+26 1.67e+21  5.7 
RSH379   64.9738490269  30.1648273976 VLASS E3 2024-07-26 0.0098 0.92  0.14 1.54e+17  2.43e+16 0.45  0.12 7.56e+16  2.04e+16 6.0   0.13 1.01e+18  2.55e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.20e-12 2.02e+27 2.03e-13 3.42e+26 2.19e+21  9.9 
RSH380   80.5431472111  24.5356482091 VLASS E2 2021-11-30 0.1114 0.2   0.13 8.17e+15  5.41e+15 1.22  0.12 4.95e+16  4.71e+15 0.29  0.17 1.18e+16  6.76e+15 -     -    -         -        -     -    -        -        2.13e-12 8.69e+26 1.71e-13 6.95e+25 1.75e-12 7.15e+26 2.98e-13 1.21e+26 2.65e+21  1.8 
RSH391  313.8589320763  61.5911004552 VLASS E3 2024-06-19 0.4599 0.61  0.13 9.08e+16  1.95e+16 0.3   0.13 4.46e+16  1.93e+16 0.8   0.13 1.19e+17  1.97e+16 -     -    -         -        -     -    -        -        -        -        -        -        6.16e-13 9.12e+26 1.05e-13 1.55e+26 1.77e+21  1.2 
RSH394  101.8149217330  14.5775461339 VLASS E1 2017-10-03 0.0325 1.76  0.14 9.23e+17  7.67e+16 0.22  0.17 1.15e+17  8.71e+16 -0.49 0.25 -2.55e+17 1.30e+17 -     -    -         -        -     -    -        -        3.56e-13 1.87e+27 -        -        6.25e-13 3.28e+27 1.06e-13 5.57e+26 2.31e+20  2.1 
RSH402   61.0646379576  49.7322788342 VLASS E3 2024-05-25 0.0403 0.06  0.14 5.12e+15  1.27e+16 0.15  0.1  1.37e+16  9.30e+15 2.51  0.13 2.24e+17  1.17e+16 -     -    -         -        -     -    -        -        -        -        -        -        6.32e-13 5.66e+26 1.07e-13 9.61e+25 1.48e+21  4.8 
RSH444  156.5941373443  37.7536399577 VLASS E2 2021-11-11 0.3152 0.2   0.17 8.51e+15  7.06e+15 0.93  0.11 3.85e+16  4.79e+15 0.27  0.12 1.12e+16  5.19e+15 -     -    -         -        -     -    -        -        3.73e-12 1.55e+27 1.23e-12 5.12e+26 1.32e-12 5.51e+26 2.25e-13 9.36e+25 0.00e+00  1.5 
RSH471  349.1876368432   6.3159107217 VLASS E3 2023-03-07 0.0471 0.19  0.12 1.78e+16  1.10e+16 0.23  0.17 2.10e+16  1.56e+16 2.9   0.15 2.68e+17  1.44e+16 1.04  0.78 9.62e+16  7.22e+16 1.13  0.21 1.05e+17 1.92e+16 -        -        -        -        3.76e-13 3.48e+26 6.38e-14 5.91e+25 1.03e+21  4.9 
RSH484  307.4133174819  73.9094795376 VLASS E2 2020-09-26 0.0510 0.5   0.13 2.80e+16  7.08e+15 3.39  0.13 1.89e+17  7.67e+15 0.72  0.13 4.01e+16  7.13e+15 -     -    -         -        -     -    -        -        -        -        -        -        1.83e-12 1.02e+27 3.10e-13 1.73e+26 6.58e+20  5.3 
RSH510  354.5877640602  48.4314139708 VLASS E2 2021-11-18 0.1706 0.18  0.14 3.75e+16  2.83e+16 0.85  0.12 1.78e+17  2.62e+16 0.82  0.12 1.72e+17  2.58e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        6.96e+20  1.3 
RSH518  314.3763098819  60.0526427918 VLASS E3 2024-07-09 0.8371 -0.21 0.14 -2.69e+16 1.82e+16 0.34  0.13 4.38e+16  1.68e+16 0.68  0.11 8.94e+16  1.50e+16 -     -    -         -        -     -    -        -        -        -        -        -        7.16e-13 9.36e+26 1.22e-13 1.59e+26 1.28e+21  1.1 
RSH550   76.2396391081  -3.9146288790 VLASS E2 2020-08-16 0.0926 0.12  0.14 2.49e+15  2.90e+15 6.37  0.2  1.31e+17  4.19e+15 1.52  0.2  3.12e+16  4.02e+15 -     -    -         -        -     -    -        -        6.79e-12 1.39e+27 2.46e-12 5.05e+26 6.54e-12 1.34e+27 1.11e-12 2.28e+26 0.00e+00  9.0 
RSH553  247.1975093729 -41.8780354493 RACS E2  2022-04-09 2.0515 -     -    -         -        -     -    -         -        -     -    -         -        -0.45 0.35 -4.43e+16 3.43e+16 2.77  0.31 2.72e+17 3.02e+16 5.45e-13 5.35e+26 1.34e-13 1.31e+26 1.26e-12 1.24e+27 2.14e-13 2.10e+26 8.36e+20  1.6 
RSH558  196.7329585113  36.9524650185 VLASS E1 2017-10-28 0.8535 0.58  0.11 2.51e+17  4.78e+16 0.14  0.14 5.81e+16  6.00e+16 0.05  0.12 2.32e+16  5.25e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        0.00e+00  1.0 
RSH563  154.6741900002  -3.6908765890 VLASS E1 2018-01-06 0.5383 0.8   0.16 5.03e+17  1.01e+17 -0.17 0.18 -1.10e+17 1.12e+17 0.04  0.17 2.59e+16  1.04e+17 -     -    -         -        -     -    -        -        1.84e-13 1.16e+27 3.10e-13 1.96e+27 2.37e-13 1.50e+27 4.03e-14 2.54e+26 2.62e+20  1.0 
RSH891   36.7335079633  20.6163360687 VLASS E1 2019-06-07 0.5100 0.73  0.12 1.76e+17  2.93e+16 0.72  0.12 1.72e+17  2.92e+16 0.49  0.13 1.17e+17  3.08e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        1.09e+21  1.1 
RSH968  289.7937491195   8.5788584284 VLASS E1 2017-10-27 0.0966 4.58  0.11 2.49e+18  7.83e+16 0.31  0.17 1.71e+17  9.03e+16 0.85  0.15 4.60e+17  8.34e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        3.12e+21  5.5 
RSH988   37.1804923883  82.5989285670 VLASS E3 2023-02-15 0.3438 0.06  0.11 2.36e+16  4.13e+16 0.47  0.13 1.78e+17  5.10e+16 1.45  0.13 5.53e+17  5.07e+16 -     -    -         -        -     -    -        -        -        -        -        -        2.61e-13 9.93e+26 4.43e-14 1.69e+26 1.53e+21  2.7 
RSH1007 352.9795744529  66.9005533332 VLASS E1 2017-09-21 0.2753 0.83  0.13 7.89e+16  1.20e+16 -0.09 0.13 -8.42e+15 1.24e+16 -0.05 0.13 -4.45e+15 1.20e+16 -     -    -         -        -     -    -        -        -        -        -        -        5.32e-13 5.05e+26 9.04e-14 8.58e+25 3.81e+20  1.3 
RSH1152   7.2308841409  59.3237498985 VLASS E2 2020-09-06 1.0932 0.26  0.12 5.63e+16  2.59e+16 0.72  0.13 1.55e+17  2.89e+16 0.19  0.12 4.00e+16  2.61e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        1.58e+21  1.2 
RSH1188  10.8407937474  61.9138323992 VLASS E3 2023-03-03 0.5258 0.01  0.12 2.78e+15  4.49e+16 0.07  0.14 2.54e+16  5.29e+16 1.1   0.11 4.15e+17  4.41e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        2.70e+21  1.9 
RSH2933 273.8508886242  -1.9551908136 VLASS E3 2023-02-04 0.1199 0.22  0.16 2.44e+17  1.75e+17 2.01  0.17 2.19e+18  2.04e+17 2.26  0.16 2.47e+18  1.98e+17 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        9.22e+21  2.8 
RSH3759 288.6085390671  12.9733831858 VLASS E2 2021-10-02 0.8421 -0.26 0.17 -4.31e+17 2.91e+17 0.64  0.12 1.06e+18  2.20e+17 -0.08 0.13 -1.38e+17 2.14e+17 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        6.64e+21  1.0 
RSH5961 320.5987010944  33.0516087818 VLASS E3 2024-07-01 0.0884 0.29  0.12 2.97e+17  1.22e+17 0.21  0.12 2.21e+17  1.22e+17 0.76  0.12 7.90e+17  1.31e+17 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        7.57e+20  1.3 
RSH7095 284.5403258567   2.3579970472 VLASS E2 2020-07-21 0.5987 0.06  0.12 1.36e+16  2.61e+16 1.12  0.17 2.39e+17  3.55e+16 0.78  0.15 1.67e+17  3.23e+16 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        9.41e+20  1.8 
RSH7153 322.5318679316  39.6609189613 VLASS E1 2017-10-15 0.4160 0.66  0.12 5.78e+17  1.04e+17 0.17  0.14 1.47e+17  1.24e+17 0.17  0.12 1.48e+17  1.05e+17 -     -    -         -        -     -    -        -        -        -        -        -        -        -        -        -        1.60e+21  1.1 
RSH7181  56.5427409884  62.3222377821 VLASS E2 2020-08-25 0.3631 0.73  0.12 7.06e+16  1.18e+16 0.92  0.14 8.89e+16  1.32e+16 0.73  0.12 6.99e+16  1.12e+16 -     -    -         -        -     -    -        -        -        -        -        -        1.02e-12 9.76e+26 1.72e-13 1.66e+26 9.46e+20  1.3 
